Efficiently Breaking the Curse of Horizon in Off-Policy Evaluation with Double Reinforcement Learning

Off-policy evaluation (OPE) in reinforcement learning is notoriously difficult in long- and infinite-horizon settings due to diminishing overlap between behavior and target policies. In this paper, we study the role of Markovian and time-invariant structure in efficient OPE. We first derive the efficiency bounds for OPE when one assumes each of these structures. This precisely characterizes the curse of horizon: in time-variant processes, OPE is only feasible in the near-on-policy setting, where behavior and target policies are sufficiently similar. But, in time-invariant Markov decision processes, our bounds show that truly-off-policy evaluation is feasible, even with only just one dependent trajectory, and provide the limits of how well we could hope to do. We develop a new estimator based on Double Reinforcement Learning (DRL) that leverages this structure for OPE using the efficient influence function we derive. Our DRL estimator simultaneously uses estimated stationary density ratios and $q$-functions and remains efficient when both are estimated at slow, nonparametric rates and remains consistent when either is estimated consistently. We investigate these properties and the performance benefits of leveraging the problem structure for more efficient OPE.

==> cover.txt <==
Dear Alex,

Please find attached our submission to OR titled "Efficiently Breaking the Curse of Horizon in Off-Policy Evaluation with Double Reinforcement Learning." We are very excited about the work, in which we study for the first time the semiparametric efficiency limits of infinite-horizon off-policy evaluation, exactly characterizing the infamous curse of horizon, and provide the first efficient off-policy evaluation estimator for the time-invariant MDP setting, which we show enjoys nice orthogonality and double robustness properties. The paper addresses a longstanding question in off-policy evaluation in reinforcement learning on how to correctly leverage MDP structure and what would actually be data-efficient. The paper answers these questions fully and rigorously and, we believe, constitutes an important contribution to the literature. In particular, we think this paper is a fantastic fit for your new area, combining theoretical statistics, stochastic processes, and machine learning to solve an important problem. We think the readers of OR will find the contribution of great interest.

Although certainly many of the area editors are qualified to review the work, we would humbly suggest the following editors who have particular expertise in the topic and are particularly well-qualified:

- Shie Mannor. Prof. Mannor is an expert in reinforcement learning and Markov decision processes, both their theoretical foundations and their applications, and in statistical learning theory more generally. He has developed a significant body of rigorous work on the topic. Examples of his recent relevant work include "Off-Policy Evaluation in Partially Observable Environments" and "Consistent on-line off-policy evaluation" among many others. His expertise in these topics makes him particularly well-qualified to handle our submission. Although Prof. Mannor is not listed as AE for your area, he is an AE for OR.

- Alexander Rakhlin. Prof. Rakhlin is an expert in the foundations of online learning and statistical learning theory. He has developed a significant body of work formalizing and studying questions on what is feasible in sequential decision making. His expertise in these topics makes him very well-qualified to handle our submission.

- Assaf Zeevi. Prof. Zeevi is an expert in online learning, sequential decision making more generally, and their theoretical foundations. He has developed a significant body of work on the topic. His expertise in these topics makes him very well-qualified to handle our submission.

- Devavrat Shah. Prof. Shah is an expert in machine learning and statistical learning theory. A recent work by him relevant to our current submission is "Q-learning with Nearest Neighbors." His expertise in statistical learning topics makes him very well-qualified to handle our submission.

Furthermore, we would like to humbly suggest the following researchers who we think are particularly well-qualified to serve as reviewers:

- Ed Kennedy (edward@stat.cmu.edu). Prof. Kennedy is a foremost expert in semiparametric methods, empirical process theory, and the intersection of statistics and machine learning. Prof. Kennedy has written the seminal tutorial "Semiparametric theory and empirical processes in causal inference" and various papers on doubly robust and semiparametric methods, recent examples include "Nonparametric methods for doubly robust estimation of continuous treatment effects" among others. Our work relies on related theoretical foundations in order to establish what is efficient in reinforcement learning. Therefore, his deep expertise in the theoretical tools we leverage make Prof. Kennedy particularly well-qualified to review our submission.

- Akshay Krishnamurthy (Akshay.Krishnamurthy@microsoft.com). Dr. Krishnamurthy is a foremost expert in sequential decision making and its theoretical foundations. Recent examples of Dr. Krishnamurthy's work that are relevant to this submission include "Doubly robust off-policy evaluation with shrinkage" and "Semiparametric contextual bandits" among others. Dr. Krishnamurthy expertise in the theoretical foundation of sequential decision making make him very well-qualified to review our submission.

- Nikos Vlassis (nikos.vlassis@gmail.com). Dr. Vlassis is an expert in off-policy evaluation and in sequential decision making. Recent examples of Dr. Vlassis's work that are relevant to this submission include "More Efficient Off-Policy Evaluation through Regularized Targeted Learning" and "On the Design of Estimators for Bandit Off-Policy Evaluation" among others. Dr. Krishnamurthy's expertise in recent advances in off-policy evaluation make him very well-qualified to review our submission.

- Walter Dempsey (wdem@umich.edu). Prof. Dempsey is an expert in reinforcement learning, dynamic treatment regimes, their analysis, and their application in practice, especially in mobile health. Prof. Dempsey's combined expertise in the use of Markov decision process models in practice as well as in their statistical theory and analysis make him very well-qualified to review our submission.

- Miro Dudik (mdudik@microsoft.com). Dr. Dudik is an expert in sequential decision making generally and in doubly robust off-policy evaluation in particular. Recent examples of Dr. Dudik's work that are relevant to this submission include "Doubly Robust Policy Evaluation and Optimization" and "Optimal and Adaptive Off-policy Evaluation in Contextual Bandits" among others. Dr. Dudik's experience in the field and his particular expertise in doubly robust off-policy evaluation make him very well-qualified to review our submission.

- Guillaume Basse (gbasse@stanford.edu). Prof. Basse is an expert in statistical theory and causal inference. Prof. Basse's expertise in the theoretical analysis for statistical estimation with missing data in causal settings make him well-qualified to review our submission.

We are certain that this paper will find a very interested audience in the readers of OR. We will eagerly await to hear back from you. Thanks for considering our submission.

All the best,

The authors
Nathan Kallus and Masatoshi Uehara

